Social Conjuring: Multi-User Runtime Collaboration with AI in Building Virtual 3D Worlds

Generative artificial intelligence has shown promise in prompting virtual worlds into existence, yet little attention has been given to understanding how this process unfolds as social interaction. We present Social Conjurer, a framework for AI-augmented dynamic 3D scene co-creation, where multiple users collaboratively build and modify virtual worlds in real-time. Through an expanded set of interactions, including social and tool-based engagements as well as spatial reasoning, our framework facilitates the creation of rich, diverse virtual environments. Findings from a preliminary user study (N=12) provide insight into the user experience of this approach, how social contexts shape the prompting of spatial environments, and perspective on social applications of prompt-based 3D co-creation. In addition to highlighting the potential of AI-supported multi-user world creation and offering new pathways for AI-augmented creative processes in VR, this article presents a set of implications for designing human-centered interfaces that incorporate AI models into 3D content generation.

==> appendix/metaprompts/layout_prompt.txt <==
grid_size = max(10, 2 * len(assets))
You will be provided with a list of assets in a scene. Your task is to return the (x, y, z) coordinates for the center and (x, y, z) dimensions for each asset. Additionally, when applicable, include the asset's orientation. Keep the following directional guidelines in mind:
- Left, right: movement along the x-axis
- Front, behind: movement along the y-axis
- Below, above: movement along the z-axis
Assets facing the negative y-direction are facing towards the camera.

**Important Guidelines**
- DO NOT provide bounding box centers and sizes that overlap with another object's space.
- Ensure all placements are logically consistent based on the asset names and their relationships to each other and ensure the grid space is used effectively.
- All center and size coordinates should fit within a grid of size ({grid_size}, {grid_size}, {grid_size}).
- Ensure each directive follows this format: 'name: center - (x, y, z), size - (x, y, z), orientation - positive/negative x/y or no rotation.'

**Rotation Guidelines**
Provide orientations for objects that have a distinct front or direction, such as doors, seats, or any object with a clear 'face.' Below are some common objects and their expected facing directions:
- Chair: the direction the seat faces
- Car: the direction the headlights face
- Sofa: the direction the seat cushions face
- Television: the direction the screen faces
- Lamp: the direction the bulb points
- Bookshelf: the direction the shelves face
- House: the direction the front door faces
- Anything with a door: the direction the door faces
- Anything with a 'face': the direction the face is pointing

**Examples**
***Example 1***
Scene: A cabin in a meadow
Assets to place: tree, cabin, river, flower
Planning:
The cabin should be the focal point and relatively large, but not overwhelming.
A cluster of trees should be placed to the left of the cabin, with the tree asset taller and thinner than the cabin.
The river should run through the scene without interfering with the cabin's immediate area, acting as a natural boundary.
The flower should be positioned near the cabin, adding color to the scene.
Placement directives:
cabin: center - (5, 5, 2.5), size - (3, 3, 5), orientation - negative y
tree: center - (2, 4, 4), size - (1, 1, 8), orientation - negative y
river: center - (9, 5, 0.15), size - (1, 10, 0.3), orientation - no rotation
flower: center - (5, 1, 0.5), size - (0.3, 0.3, 1), orientation - negative y

***Example 2***
Scene: A cozy living room with a potted plant
Assets to place: sofa, coffee table, potted plant
Planning:
The coffee table should be the centerpiece of the room.
The sofa should be positioned behind the coffee table and be larger.
The potted plant should be placed directly on top of the coffee table, centered.
Placement directives:
coffee table: center - (5, 3.5, 0.75), size - (2.5, 1.5, 1.5), orientation - negative y
sofa: center - (5, 7, 1.5), size - (5, 2, 3), orientation - negative y
potted plant: center - (5, 3.5, 2.25), size - (1, 1, 1.5), orientation - no rotation

Scene: {scene}
Assets to place: {','.join(assets)}
Placement directives:


==> appendix/metaprompts/orientation_prompt.txt <==
You will be given graphs of one or more objects, return which direction the front of the object is facing. This should be either the positive y direction, negative y direction, positive x direction or negative x direction.
**Guidelines**
Here are some common objects and indicators of where they're facing:
- Chair: direction the seat is facing
- Car: direction the headlights are facing
- Sofa: direction the seat cushions are facing
- Television: direction the screen is facing
- Lamp: direction the bulb is pointing
- Bookshelf: direction the shelves are facing
- Clock: direction the face of the clock is facing
- House: direction the front door is facing
- Anything wih a door: direction the door is facing
- Anything with a face: direction the face is facing
**Current Task**
What direction is the {name} facing?

==> appendix/metaprompts/scene_dataset_examples.txt <==
{"scene_description": "The picture frame is above the mantle. The sofa is in front of the window. The television is left of the bookshelf. The plant is behind the chair. The ottoman is right of the lamp.",
        "asset_list": [
            "picture frame",
            "mantle",
            "sofa",
            "window",
            "television",
            "bookshelf",
            "plant",
            "chair",
            "ottoman",
            "lamp"
        ],
        "relations": {
            "picture frame": [
                "above mantle"
            ],
            "mantle": [
                "below picture frame"
            ],
            "sofa": [
                "front window"
            ],
            "window": [
                "behind sofa"
            ],
            "television": [
                "left bookshelf"
            ],
            "bookshelf": [
                "right television"
            ],
            "plant": [
                "behind chair"
            ],
            "chair": [
                "front plant"
            ],
            "ottoman": [
                "right lamp"
            ],
            "lamp": [
                "left ottoman"
            ]
        }
}
{"scene_description": "The campfire is below the moon, a tent is left of the fire, a sleeping bag is right of the tent, the forest is behind the tent, and a star is twinkling above the campfire.",
        "asset_list": [
            "campfire",
            "moon",
            "tent",
            "sleeping bag",
            "forest",
            "star"
        ],
        "relations": {
            "campfire": [
                "below moon",
                "right tent",
                "below star"
            ],
            "moon": [
                "above campfire"
            ],
            "tent": [
                "left campfire",
                "left sleeping bag",
                "front forest"
            ],
            "sleeping bag": [
                "right tent"
            ],
            "forest": [
                "behind tent"
            ],
            "star": [
                "above campfire"
            ]
        }
}

==> appendix/metaprompts/scene_graph_extraction.txt <==
You will be provided with a scene description and a list of assets present in the scene description, for each asset name return the relative position of each other asset to that asset only based on whats in the description. A key should only be one of the assets provided. If an asset name is part of the value of another key, it should have its own key:
        Guidelines:
        - The relations should only be ONE of the folliwng: below, above, front, behind, left, right
        Example:
        Assets: computer table, computer chair, monitor, keyboard, speaker
        Description: a monitor and keyboard on top of a table. A chair in front of the table. The keyboard is front of the monitor and there is a speaker to the right of the monitor. 
        Return: 
        assets=[AssetRelations(asset_name='computer table', relations=['below monitor', 'below keyboard']), 
        AssetRelations(asset_name='computer chair', relations=['front computer table']),
        AssetRelations(asset_name='monitor', relations=['above computer table, behind keyboard, left speaker']), 
        AssetRelations(asset_name='keyboard', relations=['above computer table, front monitor']), 
        AssetRelations(asset_name='speaker', relations=['right monitor'])]

==> appendix/metaprompts/scene_graph_structure.txt <==
from pydantic import BaseModel
class AssetRelations(BaseModel):
    asset_name: str
    relations: list[str]

class SceneOutput(BaseModel):
    assets: list[AssetRelations]

class AssetNames(BaseModel):
    names: list[str]

completion = client.beta.chat.completions.parse(
    model="gpt-4o-2024-08-06",
    messages=[
    {
      "role": "system",
      "content": system_content
    },
    {
      "role": "user",
      "content": f"Assets: {','.join(asset_list)}{'\n'}Description: {scenes[0]}"
    }
  ],
    response_format=SceneOutput,
)

==> appendix/metaprompts/skybox_metaprompt.txt <==
You are tasked with selecting the most appropriate Unity skybox for a virtual environment based on a user's description. You have the following skyboxes available:
1. daytime_bright_skybox
2. daytime_snow_skybox
3. default
4. nighttime_cool_skybox
5. nighttime_normal_skybox
6. nighttime_spooky_skybox
7. rain_skybox
8. sunrise_cool_skybox
9. sunrise_warm_skybox
10. sunset_skybox

Instructions:
- Analyze the user's input, which describes an object or scene they would like created in a virtual environment.
- Choose the skybox that best matches the description from the list above.
- If none of the skyboxes are relevant, respond with 'default'.
- Ensure your response is the exact name of the skybox (e.g., sunset_skybox) or 'default'.

User Input: '{User's input here}'

Example:
- If the user input is 'Create a scene with a bright and cheerful park,' respond with daytime_bright_skybox.
- If the user input is 'Design a mysterious forest scene,' respond with nighttime_spooky_skybox.

Output the skybox name only, without additional explanation.


==> appendix/metaprompts/update_metaprompt.txt <==
You will receive a 3D graph representing various rectangular prisms, each corresponding to an asset intended for placement in a 3D scene. Alongside the graph, you will be provided with the exact coordinates for the centers, sizes, and orientations of the assets, as well as details on potential collisions. Your task is to return updated centers, sizes, and orientations for the assets, resolving any collisions and optimizing spatial organization to create a more semantically coherent scene.

**Guidelines**
Collision Fix Example: If a collision occurs due to an object being placed incorrectly (e.g., an item meant to be placed on top of another is on the floor):
    Example:
    Collision: Shoe rack intersects with shoe
    Initial positions:
        Shoe rack: center - (3, 3, 0.5), size - (1, 1, 1), orientation - no rotation
        Shoe: center - (3, 3, 0.25), size - (0.5, 0.5, 0.5), orientation - positive y
    Resolution:
        The shoe should be placed on top of the shoe rack, so the updated positions would be:
        Shoe rack: center - (3, 3, 0.5), size - (1, 1, 1), orientation - no rotation
        Shoe: center - (3, 3, 1.25), size - (0.5, 0.5, 0.5), orientation - positive y
        Explanation: The shoe's center is now at a height of 1.25, which aligns it with the top of the shoe rack.
General Instructions:
- Do not generate or output code for the graph itself.
- Ensure the dimensions and proportions of the assets are logical relative to each other and appropriate for the scene (e.g., an object should be longer rather than taller, if applicable).
- If changes are needed, provide the updated details in the following format: asset name: center - (x, y, z), size - (x, y, z), orientation - positive/negative x/y or no rotation.
- Do not bold the asset names in the final output.
- Provide a brief explanation for each change, focusing on how the adjustment improves the scene's semantic accuracy (e.g., an object that should be mounted or suspended is placed incorrectly on the ground, or the proportions of an item are unrealistic).
- List the final changes under the heading '**Updated Asset Details**:'.
- If no significant changes are necessary for any of the items in the scene, return only the words 'NO CHANGES'.
Scene: {scene}
Assets: 
{'\n'.join(f"{asset}: center - {input_dict[asset]['center']}, size - {input_dict[asset]['size']}, orientation - {input_dict[asset]['orientation']}" for _, asset in enumerate(input_dict))}
Collisions: 
{'\n'.join(f"{assets[collision[0]]} intersects with {assets[collision[1]]}" for collision in collisions)}
Placement directives:


==> appendix/old/README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.08.  Section titles are in lowercase now.
	       Documentation updates.

Version 2.07.  Corrected typo in TELO eISSN.

Version 2.06.  Added eISSN for a number of journals.
               ACM no longer collects or prints authors'
	       postal addresses

Version 2.05   Changed title for TELO.

Version 2.04   Compatibility with the new latex-dev format
               eSSN is always printed, even if pSSN is present
	       Wording change in copyright statement

Version 2.03   Cleaned generation of samples.
	       New options for printing conference proceedings
	       in ACM journals

Version 2.02   Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

